Exact Minimax One-Bit Unbiased Compression: Heavy-Tail Necessity and Finite-Randomness Approximation

A pointwise-unbiased one-bit compressor reconstructs every real input in expectation while transmitting one bit. For a scalar source $P$ with CDF $F$, mean $m$, and $\mathcal J(P)=\int_{\mathbb R}\sqrt{F(r)(1-F(r))}\,dr$, we prove that the infimum of the source-averaged reconstruction second moment over all public-coin one-bit codes unbiased on $\mathbb R$ is $m^2+\mathcal J(P)^2$. For regular full-support sources, a distribution-centered random-threshold code attains this value; a converse over arbitrary randomized binary encoders and an equality analysis characterize every attaining code up to null sets, bit relabeling, and public-seed refinement. For the Gaussian location family $\mathcal N(\mu,\sigma^2)$ with $|\mu|\le c\sigma$, the equal prior on the endpoint means is least favorable and the minimax value is $\sigma^2\Lambda_c^2$. Exact Gaussian minimax optimality forces a critical heavy tail: at the endpoint means, absolute moments are finite exactly for $p<3$, and $\Pr(W>t)=\Theta(t^{-3}/\sqrt{\log t})$. A Cauchy-mixture robustification inflates the second moment by at most $1/(1-\eta)$ while making every positive-order absolute moment finite. Finite-support public randomness with finite decoder means cannot achieve exact unbiasedness on $\mathbb R$, but a bounded-output approximation using exactly $R$ shared random bits has explicit bias and second-moment bounds converging to the minimax constant. Finally, coordinate allocation communicates exactly $B$ bits per Gaussian-gradient query. On Kim's continuous quadratic hard family, the expected optimization guarantee matches the lower bound in its dependence on $(\sigma,d,B,\varepsilon)$, and a finite-variance high-probability bound incurs only a logarithmic confidence factor.

==> outputs/figure1_diagnostics.txt <==
Lambda_1/2 = 1.793874865397782
Lambda_1/2^2 = 3.217987032705910
finite-grid clipping-bias term at L=4.5: 1.429052e-05
K  S^2/Lambda^2  finite-randomness-bound/Lambda^2  R
   8  0.997028364  1.029190569  8
  16  0.996385244  1.028526703  9
  32  0.996205552  1.028341215 10
  64  0.996159407  1.028293582 11
 128  0.996147794  1.028281594 12
 256  0.996144886  1.028278592 13
 512  0.996144159  1.028277841 14
1024  0.996143977  1.028277653 15
2048  0.996143931  1.028277606 16
wrote figures/diagnostics.pdf


==> outputs/pytest.txt <==
..........                                                               [100%]
10 passed in 1.64s


==> outputs/table2_constants.txt <==
c=0
  Lambda_c   = 1.6147438534296694550776055000046601769543369411642698052926756654394509478109962
  Lambda_c^2 = 2.6073977121888978320014620788097194349718479598869750001778288470324892745462171
c=0.5
  Lambda_c   = 1.7938748653977815777239260532973530930087302039920407603692985176528063878616445
  Lambda_c^2 = 3.2179870327059089732362198958340799929048199341836520218136395593717580627219965
c=1
  Lambda_c   = 2.1943083795711120669464090901990300269632795948877985569057013338302786265717508
  Lambda_c^2 = 4.8149892646559996290231978141827963901414276265654682611502036047026443915159017


==> requirements.txt <==
# Versions used for the archived reproduction run (Python 3.13.5).
matplotlib==3.10.8
mpmath==1.3.0
numpy==2.3.5
pytest==9.0.2
scipy==1.17.0

